Aligned Image-Word Representations Improve Inductive Transfer Across Vision-Language Tasks

An important goal of computer vision is to build systems that learn visual representations over time that can be applied to many tasks. In this paper, we investigate a vision-language embedding as a core representation and show that it leads to better cross-task transfer than standard multi-task learning. In particular, the task of visual recognition is aligned to the task of visual question answering by forcing each to use the same word-region embeddings. We show this leads to greater inductive transfer from recognition to VQA than standard multitask learning. Visual recognition also improves, especially for categories that have relatively few recognition training labels but appear often in the VQA setting. Thus, our paper takes a small step towards creating more general vision systems by showing the benefit of interpretable, flexible, and trainable core representations.

==> README.txt <==

To make a sample ICCV paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> Suggestions.txt <==
Clearly define inductive transfer in abstract/intro
Remove white space from figure




Saurabh
--------
- The abstract is not direct. I feel that the first para is too long and not direct about what problem we are solving. I am not sure how to rephrase it. Thinking about it.
- Intro opening: 
Consider a vision system that solves many tasks. Such a system should use representations that are applicable(useful?) for different applications. Training such a system to solve more and more problems, should encourage the representations to become more general, detailed and accurate. This in turn would improve the efficiency of learning (higher accuracy with less data) on new tasks. This phenomenon of reusing knowledge learned while solving one task and applying it to another task is known as transfer learning or \textit{inductive transfer}. Inductive transfer has been demonstrated in recent work~\cite{li2016learning,lu2016hierarchical,jabri2016revisiting,fukui2016multimodal,shih2016look,ilievski2016focused}, where the hidden or output layers of deep networks learned from pre-training or multitask learning serve as the foundation for learning new tasks. However, these approaches share abstract visual features and tend to be used as black box representations whose relation to each new task needs to be learned. We hypothesize that if various tasks share higher level concepts such as objects and attributes or use a common vocabulary then the learned representations should also capture these common concepts and properly represent them for better generalization/learning on new tasks. Our proposed approach explicitly learns representations in terms of these shared concepts encouraging their proper representation. We demonstrate their superior performance empirically in our experiments.


==> data/attr_diff_data.txt <==
x y a
0 0 -0.002298
1 0 -0.002743
2 0 0.004870
3 0 0.015424
4 0 -0.005329
5 0 -0.017669
6 0 -0.007492
7 0 0.000000
0 1 -0.021628
1 1 0.002105
2 1 0.040293
3 1 0.036861
4 1 0.006051
5 1 0.025917
6 1 0.026281
7 1 0.000000
0 2 -0.020833
1 2 0.041026
2 2 0.054054
3 2 0.069268
4 2 -0.019681
5 2 0.058736
6 2 -0.041075
7 2 -0.011230
0 3 0.011494
1 3 0.012195
2 3 -0.038760
3 3 0.001445
4 3 -0.043416
5 3 -0.021153
6 3 -0.006553
7 3 -0.015445


==> data/obj_diff_data.txt <==
x y a
0 0 0.012824
1 0 0.039718
2 0 -0.002310
3 0 -0.013275
4 0 0.002003
5 0 -0.003727
6 0 0.053191
7 0 -0.015317
0 1 0.020895
1 1 0.032704
2 1 0.017449
3 1 0.019128
4 1 -0.001339
5 1 -0.036087
6 1 0.007463
7 1 0.000000
0 2 -0.075758
1 2 -0.039578
2 2 0.024390
3 2 0.009395
4 2 -0.010967
5 2 0.002927
6 2 0.002406
7 2 0.002467
0 3 0.075000
1 3 0.078947
2 3 -0.024528
3 3 -0.016733
4 3 0.007875
5 3 0.008763
6 3 -0.003036
7 3 -0.000908


==> data/vqahat_compare_tbl.dat <==
thresh count wtl wtlsal svlr center
0.0 11 0.2176 0.1281 0.3081 -0.0846
0.1 34 0.1526 0.1381 0.3807 -0.0129
0.2 99 0.1529 0.1748 0.3254 0.0729
0.3 171 0.201 0.1966 0.3363 0.1359
0.4 324 0.2498 0.2365 0.3761 0.2297
0.5 523 0.2857 0.2745 0.39 0.307
0.6 748 0.3102 0.3154 0.4164 0.3777
0.7 1015 0.3403 0.3560 0.442 0.4471
0.8 1246 0.3627 0.3831 0.4669 0.5016
0.9 1364 0.3744 0.3978 0.4791 0.5305
1.0 1374 0.3756 0.3984 0.4808 0.5333

==> perf_mat.dat <==
x y a
0 0 0.268386
1 0 0.483730
2 0 0.532794
3 0 0.623452
4 0 0.578781
5 0 0.720171
6 0 0.667280
7 0 0.920681
0 1 0.319834
1 1 0.654812
2 1 0.653543
3 1 0.778512
4 1 0.698755
5 1 0.805583
6 1 0.981740
7 1 0.599321
0 2 0.283605
1 2 0.447184
2 2 0.689222
3 2 0.783239
4 2 0.782491
5 2 0.841389
6 2 0.982676
7 2 0.597415
0 3 0.359620
1 3 0.602496
2 3 0.591413
3 3 0.745813
4 3 0.873045
5 3 0.918051
6 3 0.922906
7 3 0.961728


==> perf_mat_diff.txt <==
x y a
0 0 0.014190
1 0 0.027421
2 0 0.005942
3 0 -0.013747
4 0 -0.008927
5 0 -0.017643
6 0 0.008578
7 0 -0.035473
0 1 0.052849
1 1 0.033223
2 1 0.011424
3 1 0.009732
4 1 0.021822
5 1 -0.039309
6 1 0.003759
7 1 0.000000
0 2 -0.092131
1 2 -0.035101
2 2 0.039954
3 2 0.002130
4 2 -0.001384
5 2 0.006595
6 2 0.002406
7 2 -0.040306
0 3 0.105765
1 3 0.057249
2 3 -0.007726
3 3 -0.013187
4 3 0.011858
5 3 0.010239
6 3 0.001679
7 3 0.004946

